Imputation under Differential Privacy

The literature on differential privacy almost invariably assumes that the data to be analyzed are fully observed. In most practical applications this is an unrealistic assumption. A popular strategy to address this problem is imputation, in which missing values are replaced by estimated values given the observed data. In this paper we evaluate various approaches to answering queries on an imputed dataset in a differentially private manner, as well as discuss trade-offs as to where along the pipeline privacy is considered. We show that if imputation is done without consideration to privacy, the sensitivity of certain queries can increase linearly with the number of incomplete records. On the other hand, for a general class of imputation strategies, these worst case scenarios can be greatly reduced by ensuring privacy already during the imputation stage. We use a simulated dataset to demonstrate these results across a number of imputation schemes (both private and non-private) and examine their impact on the utility of a private query on the data.

==> Meeting_Notes.txt <==
Nov 17 - 

two things to worry about
1. How would model parameters change (sensitivity of the model)
2. When I generate the imputed values then I need to consider what 
	Imputed values can only change for 1 record

Example: 
Estimate the mean of the imputed variable

Normally with everything observed:
Range(X) / N

If we have missing values in the data, changing 1 record doesn't change 1 record but impact those that were missing

Need to identify if the changed record is one of the missing cases then impact is less or if it is used to learn the model (a complete record) then the impact needs to incorporate the change to the model.

Sensitivity of observed cases:
Direct impact of changing the record + sensitivity of the model parameters
Sensitivity of the incomplete records:
Direct impact of changing the record + change in the resulting prediction (depends on the model)

Robust regression model which might have reduced sensitivity to outliers.  Likely to have low sensitivity.  Might have higher impact on the changed predictors

Binary variables vs continuous variables
Regression case possibly more difficult, more likely to have an issue with the "sensitivity of incomplete records" argument from above.

Start for simplicity- 
Classic parametric model (linear, logit, etc)
Look at papers to estimate model parameters
Step (not considered as much) sensitivity of the predictions
Wang 2018, review of different dp approaches for linear regression (maybe: https://arxiv.org/abs/1803.02596)

Functional Mechanism:
https://arxiv.org/abs/1208.0219


Look at the impact between changing the model parameters or the predicted result

Todo:
Soumojit - Look at various model based solutions.  Functional mechanism
Everyone - Consider the various sensitivity impacts discussed today (observed case vs missing data case).  Shawn's statement that changing observed cases will ultimately have more impact than a non-observed case

Nov 24 - 

functional mech.  Trad methods for regression have been to create synth data and then learn from those
Want to insert randomness in the objective function and learn from there
Inject some laplace noise to the objective function and then obtain the modified estimate
Specific way of doing it.
Differently for normal and logistic regression
Algorithm that inserts noise and then optimize for parameters
Thms that show DP at \varepsilon level and they have also shown some approximations to complicated functions (taylor series)
Specific example Linear Reg and Logistic Reg
Main takeaway - inserting noise in the optimization function itself is superior

What is the actual goal we're going for?
Just the results of a query?
Can we calculate the sensitivity of that?  Or is there a better intermediate result that we can focus on?

Main projects currently running - 
Friday meeting groups
Design weights
Are there any privacy amplifications from sampling?
Salil has student working on conf intervals

Interviews and understanding/outreach for privacy stuff

Donor imputation is easy to see that results get amplified by how many times it gets copied
Might be ways to use model based imputation strategies (that are robust to outliers) and then imply less sensitivity (long term)

Models - 
Stochastic
Robustness

There seems to be an sensitivity amplification effect based on the number of missing values imputed
Donor vs model
With donor imputation, you have this relatively easy to understand way in which the specific record and it's value might appear multiple times and this increases sensitivity of that record
Model based imputation, 2 problems to consider 1) learning anything about those records on which the model was learned and 2) using the prediction function to generate imputed value, the imputed value will tell something about the values that are given from the record which is missing Y.  Unless the X values is non-private.
Model based imputation is somewhat different in that the imputed value, must easier to understand what the imputed value will tell you about the X values.  There's no guaranteed matching observed
Observed case change -> model estimates change -> all predicted values change
vs
unobserved case change -> predicted value change

Let's try to mess with an example - 
Simple random sample
Linear Regression
1 Y var with missing values
1 X predictor var fully observed
Predict Y on X with some randomness
Analysis is mean of imputed variables (Mean of Y)
Writing down simple stuff what would mean look like (sum of observed + sum of missing) / size of dataset
Sensitivity of the imputed mean
Forget about DP prior to analysis to determine mean
Good start to work on until next week



Dec 1 Notes -
Try to boil down the understanding the issues
Consider the two cases - impute the binary variable and computing a continuous variable
Joerg thinks that at least in the binary case it might be possible to come up with something but harder in the continuous case

Sensitivity of incomplete tuples vs complete tuples
Can we make a general statement about 
Proof 
Bounds on Y.  
Parametric imputation on purist form
Rules on the imputed val vs 
Bounds on what the imputed value could be (I think it should be bounded by the same as possible resulting answers)

Common model for Econ
How much more money do you make for one more year of school
Typically use Log scale
Log income is frequently more normal dist
If you impute in the log scale and then invert this can cause problems

Sensitivity is query specific.
One case would be what if the analysis model of interest (based on the imputed data) would be exactly run a regression Y on X (the same model that you used to impute).  
Sensitivity shouldn't depend on the number of missing cases

Toy case for learning a model to impute the data and then learning the same model on the now complete dataset (-Shawn)

Think of 2 cases.  Sensitivity assessment
Analysis model matches to the imputation model
Mean of the imputed variable




Dec 8 - 
Discussion of Unbounded vs Bounded in missing data

Sensitivity multiplier for missing data
Linear multiplier?  Or percentage of the dataset because division by R.
Max swing.  
Toy example.  Global Sens

Is the reason gs is not good just the multiplier on missing data and sensitivity taken to the extreme?

Q: Assuming we find a linear dependency on missingness rate, is the missingness rate information that needs to be protected?  

Identify how bounded/unbounded are related?
Is it true there is a linear relationship around the amount of missing data to sensitivity?




Dec 15 - 
Is there a difference between DP model for impute vs not.
Ultimately, the imputation isn't important to protect since we want 
Pathological examples of failure
Toy cases/examples to show problems
No bounds on variables
GS problems
How does the impact depend on the non-resposne rate


Dec 22 - 
Lit search on DP
Did they use GS?  Where did they add noise?
How does that effect our previous discussion on how much the imputed values can change if using a noisy version
Can we use the DP regr coeff as input.
Keith is pessimistic since there is no restriction on dist of values that our stupid toy case will exist.  Likely phrased in terms of R(X), R(Y).
We should formalize this stuff
Linear function of range of X values likely still true
No getting around that
Noise infusion on the slope will greatly effect the utility
Situations for empirics vs toy cases
Illusion of correlation where it shouldn't be

Jan 12 --

Discussion of paper:
https://arxiv.org/pdf/2007.05157.pdf
Keith will update the document on the full expression of mean

Seems to be that the linear regression part was mostly covered by the paper
Look into the robust regression solution and see impact on imputation step (next step)
Taylor series instead of direct approx of fraction

Jan 20 --

Explore:
Taylor series improvement (since they are using a noisy quotient, taylor series might be an improvement)

Imputation....
Would there be any other mechs in general that might work better (func mech?) -- Complete lit review on going.  There might be a few more papers to find.  Google drive to identify.

Once we have the noisy estimates - what does that mean for the imputation itself? Imputing the missing values and thinking about how to bound or not the global sens of the mean of the imputed value.  Statements about why GS doesn't work.  If you only protect the imputed mean without doing anything before then you can show problem by only adding noise to the mean just due to the sensitivity of the reg coeff.  But once we replace those with noisy versions can we make the same statement.  

Func mech talks about regularized regression.
Need to extend from simp linear to multiple regression

Longer term - All of this work for imputing ONE attribute, but in ACS there are about 280 attributes

Generally 2 strategies for imputation - 
Find a model for all variables.  Finding a model for missing var given vars for ALL attributes
Sequential step.  Y_1 | Y_2,...,Y_k then move to Y_2|Y_1,Y_3,...,Y_k.  Iterative until a solution is found.  Commonly done in practice.  With privacy which is better?
Noisy imputation of Y_1 is used as input for Y_2

Feb 3 --

Presentation to the full group
This is the problem we want to work on
Here is why we think it's important
Here's what we want to work on for the next couple of weeks
Theory CS people just don't know
1. We should motivate why the problem is important
Always done and always the first step
Imputation in general
Any function of the obs data (ML or Lin Regr, whatever)
Then get into what we are doing
2. Boil down to simple problem
Would it make sense to consider only the whole process
Using DP to get already protected model parameters

3. DP, not talking about DP specific papers or methods
We're currently at the stage where we're discussing which direction we want to take this
First approach was only final output with perturbation
GS discussion
If you do imputation, your GS will go through the roof
(Small example) Regression context
We're at the point where GS won't work
Not much further than that

Feedback in terms of ideas
If we can present some questions for them
The last slide be a couple of questions we currently have and if they have any thoughts
Current approach get some DP coefficients and work with that not even sure it's possible

Meeting not as "we present our work" but "we're in the dark, do you have any ideas"

Take a look at the paper in Sec 7
Another look at the PrivGene paper
Draft slides for the presentation for meeting (week from Monday)




Feb 17 --

1. Motivate the problem
    always missing data
2. Brief intro to the model
    Observed info to impute the missing
    Make it clear that we only focus on the common case that you have missing at random
    Y|X in observed should be the same for the missing 
    Don't know anything about the data
    How you set up model easier, set up the model to only the observed part of the data, then only need to send down for the missing part into the model
    - The imputed value Y_i | X_i only.  No other form of dependency (iid)
This the general type of imputation we're discussing
What are neighboring databases
2 general cases - unbounded (add / remove)
4 cases in bounded - 
Change in one record has a bad effect because
How much the sensitivity 

Are there circumstances where GS is effected by the amount of imputed values
Mean - yes
Median - No, since it sucks already

Is that a property of the sensitivity or the query itself?

Mean probably has a linear scalar on the model based on the amount of missing data.
Sum over all the records likely true

Can we add a flag on whether an observed case is included in the model or not to simplify the 4 cases?  Incomplete -> Complete and Complete -> Incomplete might be <= Comp -> Comp where one side of the change is incorporated into model or not

If sens is maxed by the observed ones then the imputed one >= 
Changing observed leads to max change in record implies the stats done on the values

If imputation was unable to state the max values then imputation would REDUCE the GS of median

What is it we're trying to do
Summary of missing data
Ignoring doesn't work (undesirable)

the assumptions
Lin reg as a common imputation
Toy example
Means to an ends
If a single change makes the line change then the ramification is big on the resulting
DP isn't 
Does it make sense to look more into robust modeling?  Or the DP?

Part 1 - 
Relatively general obs
Cases to consider
Which are problematic

Part 2 - 
Concrete understanding
Lin reg as a basis
Here's where we are
Toy example showing how much they can change

Part 3 - 
Model robust
Add noise when imputing?
Add noise at the stat point?

Small graphical representation of the toy example
